ALMACAL VIII: A pilot survey for untargeted extragalactic CO emission lines in deep ALMA calibration data

We present a pilot, untargeted extragalactic carbon monoxide (CO) emission-line survey using ALMACAL, a project utilizing ALMA calibration data for scientific purposes. In 33 deep (Texp > 40 min) ALMACAL fields we report six CO emission-line detections above S/N > 4, one-third confirmed by MUSE observations. With this pilot survey, we probe a cosmologically significant volume of ~10^5 cMpc^3, widely distributed over many pointings in the southern sky, making the survey largely insusceptible to the effects of cosmic variance. We derive the redshift probability of the CO detections using probability functions from the Shark semi-analytical model of galaxy formation. By assuming typical CO excitations for the detections, we put constraints on the cosmic molecular gas mass density evolution over the redshift range 0 < z < 1.5. The results of our pilot survey are consistent with the findings of other untargeted emission-line surveys and the theoretical model predictions and currently cannot rule out a non-evolving molecular gas mass density. Our study demonstrates the potential of using ALMA calibrator fields as a multi-sightline untargeted CO emission line survey. Applying this approach to the full ALMACAL database will provide an accurate, free of cosmic variance, measurement of the molecular luminosity function as a function of redshift.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
